Software-Defined Adversarial Trajectory Sampling

Today's routing protocols critically rely on the assumption that the underlying hardware is trusted. Given the increasing number of attacks on network devices, and recent reports on hardware backdoors this assumption has become questionable. Indeed, with the critical role computer networks play today, the contrast between our security assumptions and reality is problematic. This paper presents Software-Defined Adversarial Trajectory Sampling (SoftATS), an OpenFlow-based mechanism to efficiently monitor packet trajectories, also in the presence of non-cooperating or even adversarial switches or routers, e.g., containing hardware backdoors. Our approach is based on a secure, redundant and adaptive sample distribution scheme which allows us to provably detect adversarial switches or routers trying to reroute, mirror, drop, inject, or modify packets (i.e., header and/or payload). We evaluate the effectiveness of our approach in different adversarial settings, report on a proof-of-concept implementation, and provide a first evaluation of the performance overheads of such a scheme.

==> testbedTopology.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'testbedTopology.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.06456606bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61804225)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{testbedTopology.pdf}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{LoadGenerator}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{DeviceUnder Test}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{Monitor}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{Controller}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{Tap}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{LoadReceiver}}}%
    \put(0,0.61804225){\makebox(0,0)[lb]{\smash{Tap}}}%
  \end{picture}%
\endgroup%

